The HydroGym Reinforcement Learning Platform for Fluid Dynamics

Modeling and controlling fluids is critical across science and engineering. Effective flow control can increase lift, reduce drag, enhance mixing, and attenuate noise, potentially unlocking new technologies. Yet controlling fluids is hard: the dynamics are high-dimensional, nonlinear, and multiscale. While reinforcement learning (RL) has recently succeeded in robotics and protein folding through shared benchmarks, fluid dynamics has resisted such progress: each controller is typically tuned to a single geometry and operating point, making results hard to accumulate, transfer, and compare. We introduce HydroGym, a solver-independent RL platform for flow control, and show that standardized infrastructure unlocks transferable control intelligence across flow regimes. HydroGym provides 61+ validated environments spanning laminar to turbulent flows, with systematic Reynolds number progressions up to Re=400,000 and Mach number variations in 2D and 3D. It supports diverse backends, including finite-volume, spectral-element, finite-element, lattice-Boltzmann, and fully differentiable solvers for gradient-enhanced optimization. Across environments, RL agents consistently discover robust control principles, such as boundary-layer manipulation, acoustic-feedback disruption, and wake reorganization, yielding drag reductions exceeding 90% in canonical configurations. Critically, we demonstrate zero-shot transfer: agents trained only on a simplified channel flow achieve 38% friction-drag reduction on an unseen 3D wing section at chord Reynolds number Re=200,000 reducing exploration costs by four orders of magnitude versus direct on-wing optimization. This suggests RL agents uncover essential physics rather than configuration-specific patterns, pointing toward generalizable control. HydroGym offers extensible, scalable community infrastructure for fluid dynamics, machine learning, and control research.

==> figures/SI/tvc_angle_das_2D.txt <==
3.9611433075662164 9.443519853817147
4.576866921650648 8.143674814808177
4.992135505772969 7.681264051737267
5.986635734183677 6.086473607366467
6.961385154199622 5.077166990621726
7.988866097580638 4.485663869008697
8.764916115047338 3.7284151879685803
9.01722485466809 3.6014725772789564
9.990218647271163 3.1775423007676404

==> figures/SI/tvc_angle_waithe_2D.txt <==
4.597209302325581 7.015256588072122
5.02139534883721 6.439667128987517
7.002790697674419 4.768377253814147
8.001860465116279 4.345353675450761
8.77767441860465 3.6796116504854357
8.995348837209303 3.367545076282939
10.011162790697675 3.305131761442439

==> figures/SI/tvc_metrics_coarse.txt <==
4.000000000000000000e+00 9.532779082021251682e+00 9.840952151014966676e-01
4.599999999999999645e+00 8.367373330910005791e+00 9.956558864026653355e-01
5.000000000000000000e+00 7.801877133901530037e+00 1.000891471392629128e+00
6.000000000000000000e+00 6.647053119812311728e+00 1.007297108091459448e+00
7.000000000000000000e+00 6.020882347187439088e+00 1.009884237303595889e+00
8.000000000000000000e+00 4.512360310722357326e+00 1.004506018854026905e+00
9.000000000000000000e+00 4.388469371543415321e+00 1.004496436838498319e+00
1.000000000000000000e+01 4.317516866857876501e+00 1.003650474774117285e+00


==> figures/SI/tvc_metrics_fine.txt <==
4.000000000000000000e+00 8.316685067668121434e+00 9.754582567771710178e-01
4.599999999999999645e+00 7.234392381643553804e+00 9.886193959222028260e-01
5.000000000000000000e+00 6.730956551858504611e+00 9.945454812474042727e-01
6.000000000000000000e+00 5.829176841409970500e+00 1.002538684308802219e+00
7.000000000000000000e+00 3.814378786371703800e+00 9.986785045776853664e-01
8.000000000000000000e+00 3.702782472099501732e+00 1.000686933195855666e+00
9.000000000000000000e+00 3.629598853837029182e+00 1.000974512364170232e+00
1.000000000000000000e+01 3.573619746470552361e+00 1.000214586526764426e+00

==> figures/SI/tvc_pw_coarse.txt <==
0.0047551479494722 0.9842212396695901 0.9842211838758524
0.0142654438484167 0.9842819415237145 0.9842818766603669
0.0237757397473611 0.9842784354122186 0.9842769453469702
0.0237757397473611 0.9842770176569303 0.9842783628922711
0.0332860356463056 0.9842605575992933 0.9842604788220083
0.0427963315452500 0.9842235958153284 0.9842235136144647
0.0523066274441945 0.9841791463172367 0.9841790624568489
0.0618169233431390 0.9841260536745368 0.9841259706356801
0.0713272192420834 0.9840542118405593 0.9840541320556084
0.0808375151410279 0.9839928912939035 0.9839928179371138
0.0903478110399723 0.9838613688119568 0.9838613042918430
0.0998581069389168 0.9838811136434092 0.9838810617707173
0.1093684028378612 0.9833464142533139 0.9833463788927406
0.1188786987368057 0.9832623404956606 0.9832623167605363
0.1283889946357501 0.9833245303661288 0.9833128607778084
0.1283889946357501 0.9833128643531138 0.9833245296741535
0.1378992905346946 0.9832316962490395 0.9832317151956460
0.1474095864336390 0.9829869849902637 0.9829870202051254
0.1569198823325835 0.9829641945906061 0.9829642446915452
0.1664301782315280 0.9823747862587972 0.9823748514547158
0.1759404741304724 0.9821449760762360 0.9821450449676228
0.1854507700294168 0.9821435713079253 0.9821339480450796
0.1854507700294168 0.9821338693994304 0.9821436520194921
0.1949610659283613 0.9818878179101573 0.9818878938136201
0.2044713618273058 0.9817171357217281 0.9817172056186892
0.2139816577262502 0.9812488477646599 0.9812489030267941
0.2234919536251947 0.9806446051662628 0.9806685228671962
0.2234919536251947 0.9806684835717809 0.9806446421446680
0.2330022495241391 0.9807014112844868 0.9807014245391983
0.2425125454230836 0.9800122254571677 0.9800122211052003
0.2520228413220281 0.9795929921113975 0.9795929754202483
0.2615331372209725 0.9794240822152004 0.9794515915519166
0.2615331372209725 0.9794516265049427 0.9794240407804027
0.2710434331199169 0.9791177701131720 0.9791177202369120
0.2805537290188614 0.9784547558682331 0.9784546958909189
0.2900640249178059 0.9776014401486651 0.9776425996036132
0.2900640249178059 0.9776426631331552 0.9776013744732698
0.2995743208167503 0.9771559406289690 0.9771558687705849
0.3090846167156948 0.9764135708365326 0.9764643649815486
0.3090846167156948 0.9764644351036671 0.9764135003158539
0.3185949126146392 0.9762677275319661 0.9762676498266909
0.3281052085135837 0.9753205467478389 0.9753204689245193
0.3376155044125281 0.9740512159201725 0.9741867774413081
0.3376155044125281 0.9741868561547006 0.9740511356659641
0.3471258003114726 0.9735834904426202 0.9735834044171786
0.3566360962104171 0.9722991880411741 0.9724511955656873
0.3566360962104171 0.9724512794521039 0.9722991031209641
0.3661463921093615 0.9715745176308623 0.9715744258831605
0.3756566880083059 0.9701061684514843 0.9703343450712461
0.3756566880083059 0.9703344308782896 0.9701060823965962
0.3851669839072504 0.9693034295846292 0.9693033446644308
0.3946772798061948 0.9656499151230659 0.9675830743008776
0.3946772798061948 0.9675831470759013 0.9656498485622903
0.4041875757051394 0.9650597833366443 0.9650597227111292
0.4136978716040838 0.9619583358756436 0.9627976004418685
0.4136978716040838 0.9627976485566450 0.9619582908832428
0.4232081675030281 0.9600566572938427 0.9600566263714440
0.4327184634019727 0.9582358041388092 0.9587583289725424
0.4327184634019727 0.9587583473193985 0.9582357888940022
0.4422287593009171 0.9564835337699453 0.9564835337211809
0.4517390551998616 0.9548513900243121 0.9552903091986022
0.4517390551998616 0.9552903014055695 0.9548514001650192
0.4612493510988060 0.9530261323926735 0.9530261530521732
0.4707596469977505 0.9514264274850271 0.9518461545289811
0.4707596469977505 0.9518461313747679 0.9514264512594921
0.4802699428966950 0.9495981639209470 0.9495981910972719
0.4897802387956394 0.9479599622690077 0.9483848686916613
0.4897802387956394 0.9483848438984132 0.9479599860955159
0.4992905346945838 0.9461307960903013 0.9461308177685299
0.5088008305935283 0.9444113262365453 0.9448549913133955
0.5088008305935283 0.9448549739553717 0.9444113419868931
0.5183111264924727 0.9425707072221993 0.9425707196313071
0.5278214223914173 0.9407442718629846 0.9412146769511558
0.5278214223914173 0.9412146680882730 0.9407442796143447
0.5373317182903616 0.9388735668001135 0.9388735732150850
0.5468420141893062 0.9369239056418760 0.9374257665168282
0.5468420141893062 0.9374257619455920 0.9369239100841479
0.5563523100882506 0.9349971143566657 0.9349971198407822
0.5658626059871950 0.9329141833703533 0.9334502989899572
0.5658626059871950 0.9334502939105593 0.9329141890563810
0.5753729018861394 0.9308988511924530 0.9308988592048351
0.5848831977850839 0.9286767026322417 0.9292482367508986
0.5848831977850839 0.9292482280053065 0.9286767122537781
0.5943934936840285 0.9265353319641888 0.9265353441635211
0.6039037895829729 0.9241680861367618 0.9247769818833037
0.6039037895829729 0.9247769680674323 0.9241681008897087
0.6134140854819172 0.9218598636650654 0.9218598812071570
0.6229243813808617 0.9193363361406651 0.9199886824697682
0.6229243813808617 0.9199886625572954 0.9193363573120406
0.6324346772798062 0.9168176273012354 0.9168176516341974
0.6419449731787508 0.9141218689810958 0.9148273447394226
0.6419449731787508 0.9148273179249319 0.9141218973974040
0.6514552690776951 0.9113381380472706 0.9113381687759462
0.6609655649766396 0.9084640752263961 0.9092273520475841
0.6609655649766396 0.9092273197837761 0.9084641088694304
0.6704758608755840 0.9040464832170337 0.9053859337400243
0.6704758608755840 0.9053858998455553 0.9040465165578556
0.6799861567745284 0.9021045601047256 0.9021045942266136
0.6894964526734730 0.8970895772361778 0.8985169559949262
0.6894964526734730 0.8985169236003195 0.8970896085175933
0.6990067485724174 0.8952806533590424 0.8952806810480981
0.7085170444713619 0.8917654879481591 0.8928870645040242
0.7085170444713619 0.8928870387943677 0.8917655127298039
0.7180273403703062 0.8876052492368671 0.8876052685406206
0.7275376362692507 0.8835728859731729 0.8846450230032724
0.7275376362692507 0.8846450070590000 0.8835729006548360
0.7370479321681952 0.8788647844902949 0.8788647933977413
0.7465582280671397 0.8745268135075769 0.8756518181291948
0.7465582280671397 0.8756518128644519 0.8745268174338189
0.7560685239660841 0.8690776991982321 0.8690776979908734
0.7655788198650285 0.8641494806638018 0.8654032343940716
0.7655788198650285 0.8654032393395813 0.8641494739740124
0.7750891157639730 0.8578425078249292 0.8578424931934939
0.7845994116629175 0.8520526234888182 0.8535219001750313
0.7845994116629175 0.8535219194956867 0.8520526019976180
0.7941097075618619 0.8446976630288519 0.8446976325206038
0.8036200034608064 0.8376301695275673 0.8394397065361233
0.8036200034608064 0.8394397401908362 0.8376301341655781
0.8131302993597508 0.8288528129621315 0.8288527726581210
0.8226405952586954 0.8198497294660181 0.8222014959368092
0.8226405952586954 0.8222015344698889 0.8198496907545413
0.8321508911576397 0.8088538801749817 0.8088538435618401
0.8416611870565842 0.7965368626663112 0.7998717713473361
0.8416611870565842 0.7998718027100165 0.7965368319023126
0.8511714829555287 0.7810871172621027 0.7810870916249408
0.8606817788544731 0.7608859771284887 0.7668394584328341
0.8606817788544731 0.7668394767370933 0.7608859613516711
0.8701920747534176 0.7331780377660188 0.7331780348207028
0.8797023706523620 0.7090784542509996 0.7176274148185158
0.8797023706523620 0.7176274075137975 0.7090784653215495
0.8892126665513065 0.6675226041186477 0.6675226242212369
0.8987229624502510 0.6498584531802523 0.6567647131200940
0.8987229624502510 0.6567647011299097 0.6498584642608899
0.9082332583491953 0.5941065439609596 0.5941065704620225
0.9177435542481399 0.5783902311099334 0.5783902743267555
0.9272538501470843 0.5728336675585252 0.5777885068781310
0.9272538501470843 0.5777884601152675 0.5728337148976500
0.9367641460460288 0.5103838810822673 0.5103839301663975
0.9462744419449732 0.4881446476973693 0.4881446878007426
0.9557847378439176 0.4691663368794198 0.4691663691336323
0.9652950337428621 0.4437981349026121 0.4437981530455321
0.9748053296418066 0.4417829698038215 0.4417829758815267
0.9843156255407511 0.4182815682080672 0.4182815671898362
0.9938259214396955 0.3916441623373871 0.3916441634007610
1.0033362173386400 0.3650352158024802 0.3650352186478666
1.0128465132375843 0.3438846848060075 0.3438846849919787
1.0223568091365289 0.3210266820536478 0.3210266767861040
1.0318671050354733 0.2599105087980841 0.2599104974252955
1.0413774009344177 0.2579681404740422 0.2579681153211628
1.0508876968333623 0.2536847940341049 0.2536847762460275
1.0603979927323066 0.2558491220496432 0.2558491326631353
1.0699082886312512 0.2569300682611326 0.2575336960148441
1.0699082886312512 0.2575336798010039 0.2569300838418119
1.0794185845301956 0.2607937022618040 0.2607937204090341
1.0889288804291397 0.2631654909708925 0.2631654824429627
1.0984391763280845 0.2670266435411813 0.2670266559836444
1.1079494722270291 0.2708452065457346 0.2708452311734100
1.1174597681259733 0.2739685984802185 0.2739686223778177
1.1269700640249178 0.2766400728492605 0.2769308776553260
1.1269700640249178 0.2769308373559570 0.2766401111960353
1.1364803599238620 0.2803679296257302 0.2803679416444057
1.1459906558228068 0.2810139024262410 0.2810139311256011
1.1555009517217514 0.2817605900380116 0.2817606096990324
1.1650112476206955 0.2826756875793799 0.2826757087944485
1.1745215435196401 0.2832847675164231 0.2833333138295651
1.1745215435196401 0.2833332957342086 0.2832847855839531
1.1840318394185843 0.2841204565486486 0.2841204467059111
1.1935421353175291 0.2838994995700094 0.2838995020550641
1.2030524312164737 0.2835390779466519 0.2835390861745663
1.2125627271154178 0.2829533346879145 0.2829533472183849
1.2220730230143624 0.2819227880296603 0.2817656101625033
1.2220730230143624 0.2817655922821769 0.2819228055602878
1.2315833189133067 0.2805969783258627 0.2805969992231497
1.2410936148122513 0.2793495459453565 0.2793495703712484
1.2506039107111959 0.2778054915577537 0.2778055204316263
1.2601142066101401 0.2759476964291734 0.2759477275322292
1.2696245025090847 0.2741252437783345 0.2736603585880797
1.2696245025090847 0.2736603325786433 0.2741252719029260
1.2791347984080290 0.2711006515377534 0.2711006658332505
1.2886450943069736 0.2687903965809710 0.2687904020372813
1.2981553902059182 0.2670219811706342 0.2670219804898376
1.3076656861048623 0.2644676561241630 0.2644676525703866
1.3171759820038069 0.2619272222449223 0.2613250763237659
1.3171759820038069 0.2613250755051330 0.2619272216332090
1.3266862779027513 0.2580288144907962 0.2580288228791998
1.3361965738016959 0.2549054375052180 0.2549054482171405
1.3457068697006405 0.2527576281410908 0.2527576402362783
1.3552171655995846 0.2499916822328591 0.2499916908295010
1.3647274614985292 0.2471812365477749 0.2465264656780226
1.3647274614985292 0.2465264625246120 0.2471812400944564
1.3742377573974736 0.2429604959503062 0.2429604968778183
1.3837480532964181 0.2393204319047077 0.2393204262953621
1.3932583491953627 0.2370092602460872 0.2370092550131926
1.4027686450943069 0.2343011819501583 0.2343011825391582
1.4122789409932517 0.2313864031434981 0.2307452402821830
1.4122789409932517 0.2307452362699285 0.2313864068290071
1.4217892368921958 0.2272624005978116 0.2272624059705875
1.4312995327911404 0.2233021161563422 0.2233021181660134
1.4408098286900848 0.2206492987218626 0.2206493000142428
1.4503201245890291 0.2184365112312080 0.2184365108783651
1.4598304204879740 0.2157453970242414 0.2157453936049574
1.4693407163869181 0.2123235138436076 0.2119190074381202
1.4693407163869181 0.2119190133739395 0.2123235080052656
1.4788510122858627 0.2078952077265157 0.2078952009738828
1.4883613081848071 0.2053385946559048 0.2053385886281060
1.4978716040837514 0.2033046046201866 0.2033046015612628
1.5073818999826962 0.2008003826845164 0.2008003817308130
1.5168921958816404 0.1976530665989646 0.1972647098205999
1.5168921958816404 0.1972647099590031 0.1976530662941135
1.5264024917805850 0.1932869742536572 0.1932869723899339
1.5359127876795293 0.1915032651510166 0.1915032654276705
1.5454230835784737 0.1892412524299200 0.1892412511406676
1.5549333794774185 0.1866581358429577 0.1866581321505897
1.5644436753763626 0.1837610587986337 0.1833915176551212
1.5644436753763626 0.1833915186504648 0.1837610610764529
1.5739539712753072 0.1795050759700693 0.1795050685722010
1.5834642671742516 0.1780400095088049 0.1780400123917416
1.5929745630731960 0.1760192562735912 0.1760192435454046
1.6024848589721408 0.1734102487875898 0.1734103234019373
1.6119951548710849 0.1710963542032375 0.1705998147913731
1.6119951548710849 0.1705997651281364 0.1710962711536456
1.6215054507700295 0.1678044701828597 0.1678046797454873
1.6310157466689739 0.1646995964211520 0.1647017440650140
1.6405260425679182 0.1625004117708761 0.1624946284159303
1.6500363384668630 0.1607359187745717 0.1607510214721815
1.6595466343658072 0.1590413987358091 0.1586046024186763
1.6595466343658072 0.1586005100010424 0.1590464618580879
1.6690569302647518 0.1561138962992137 0.1561103810617850
1.6785672261636961 0.1530765676378119 0.1530870297535205
1.6880775220626405 0.1508081812464184 0.1509583266293989
1.6975878179615853 0.1492642488507581 0.1493312402830581
1.7070981138605295 0.1472082963726644 0.1473281325559897
1.7070981138605295 0.1939128983616507 0.1477312023538557
1.7166084097594740 0.4083870508889021 0.1450601843728303
1.7261187056584184 0.5554029084053599 0.1420988607178948
1.7356290015573628 0.5993510214131089 0.1400887455938740
1.7451392974563076 0.6024163098736376 0.1386460577567297
1.7546495933552517 0.6059806080367106 0.1368048391952987
1.7546495933552517 0.6059224947726126 0.1371617354122592
1.7641598892541963 0.6059697483922283 0.1348079004233524
1.7736701851531407 0.6058612031290868 0.1319689107034020
1.7831804810520850 0.6226915768027964 0.1301078547108771
1.7926907769510299 0.5514491105961481 0.1288355574631952
1.8022010728499740 0.4795797227018879 0.1274777891667049
1.8117113687489186 0.3601885487148433 0.1253870100240346
1.8117113687489186 0.3398106594944791 0.1256324140033903
1.8212216646478629 0.1458794841817210 0.1227085613319761
1.8307319605468075 0.2120561582845866 0.1210153323878261
1.8402422564457521 0.2136209837966401 0.1198982730918800
1.8497525523446963 0.2146180915308128 0.1186750809078712
1.8592628482436409 0.2152477209006678 0.1167933349779421
1.8592628482436409 0.2152799202221184 0.1170215886918538
1.8687731441425850 0.2156463176071281 0.1142746735067979
1.8782834400415298 0.2152728071563811 0.1127521548788970
1.8877937359404744 0.2152341732073589 0.1117805780669911
1.8973040318394185 0.2152648717656718 0.1106828623492415
1.9068143277383631 0.2152994966202914 0.1089808924756581
1.9068143277383631 0.2152927306638679 0.1091914112157697
1.9163246236373073 0.2153199867432031 0.1066385987865005
1.9258349195362521 0.2151578654514534 0.1052347256526401
1.9353452154351967 0.2151514917922805 0.1044627674155983
1.9448555113341408 0.2151732493406796 0.1033793548166957
1.9543658072330854 0.2152633896171575 0.1019684690572579
1.9543658072330854 0.2152615985868988 0.1022251692674216
1.9638761031320295 0.2152300905656604 0.1004857893106052
1.9733863990309743 0.2151472695791620 0.0985660079775724
1.9828966949299189 0.2149371764864188 0.0972434590647507


==> figures/SI/tvc_pw_fine.txt <==
0.0023775739747361 0.9844293259432496 0.9844293160301328
0.0071327219242083 0.9844526060335105 0.9844525930968732
0.0118878698736806 0.9844585610635951 0.9844585354906158
0.0166430178231528 0.9844573518348640 0.9844573032130620
0.0213981657726250 0.9844533107988513 0.9844532328776511
0.0261533137220972 0.9844426665410730 0.9844418601629397
0.0261533137220972 0.9844419560784455 0.9844425701172973
0.0309084616715695 0.9844295462309482 0.9844294502247474
0.0356636096210417 0.9844103145270972 0.9844102322772280
0.0404187575705139 0.9843912907024128 0.9843912227188422
0.0451739055199862 0.9843687396931230 0.9843686754740434
0.0499290534694584 0.9843445382009629 0.9843444675036542
0.0546842014189306 0.9843169494456202 0.9843168667345180
0.0594393493684028 0.9842889522379744 0.9842888529864271
0.0641944973178751 0.9842541756849131 0.9842540609082857
0.0689496452673473 0.9842259199342952 0.9842257931299702
0.0737047932168195 0.9841733197482398 0.9841731809533178
0.0784599411662917 0.9841780482185678 0.9841779203304204
0.0832150891157640 0.9839608273192563 0.9839607048133238
0.0879702370652362 0.9839129607196744 0.9839128574507466
0.0927253850147084 0.9839514603803945 0.9839513631290907
0.0974805329641807 0.9839223231382742 0.9839208770707079
0.0974805329641807 0.9839209736188483 0.9839222265250369
0.1022356809136529 0.9838560900242631 0.9838559931127712
0.1069908288631251 0.9838127286041366 0.9838126315858509
0.1117459768125973 0.9837287962007545 0.9837286965318103
0.1165011247620696 0.9837286799322436 0.9837285758289923
0.1212562727115418 0.9834471726389830 0.9834470669039573
0.1260114206610140 0.9833976712919256 0.9833975849288429
0.1307665686104862 0.9834318331962681 0.9834253498024795
0.1307665686104862 0.9834254153531362 0.9834317704054313
0.1355217165599585 0.9833641828630146 0.9833641381643345
0.1402768645094307 0.9832867123075623 0.9832866812530654
0.1450320124589029 0.9831889336455013 0.9831889167417659
0.1497871604083751 0.9831380322827332 0.9831380180787590
0.1545423083578474 0.9829402020096979 0.9829401872958244
0.1592974563073196 0.9827677997265513 0.9827635125394446
0.1592974563073196 0.9827635487716563 0.9827677595918614
0.1640526042567918 0.9827621781850209 0.9827621072473003
0.1688077522062641 0.9826530036402146 0.9826529212226591
0.1735629001557363 0.9826155579665127 0.9826154745623007
0.1783180481052085 0.9823794031229836 0.9823793394428438
0.1830731960546808 0.9822035296345313 0.9821962741971033
0.1830731960546808 0.9821963110061653 0.9822034969543442
0.1878283440041529 0.9821457932512256 0.9821457850109063
0.1925834919536252 0.9821154852026200 0.9821154791707849
0.1973386399030974 0.9818176046517844 0.9818176065076540
0.2020937878525697 0.9816658645320688 0.9816658303892735
0.2068489358020419 0.9816116875740923 0.9816171331834590
0.2068489358020419 0.9816172084972478 0.9816116056700037
0.2116040837515141 0.9815554085889843 0.9815553864138893
0.2163592317009863 0.9812341904347027 0.9812342025233599
0.2211143796504585 0.9810449008829479 0.9810449004146340
0.2258695275999308 0.9809880590747466 0.9809930758202736
0.2258695275999308 0.9809930833859063 0.9809880457166357
0.2306246755494030 0.9808901055236980 0.9808900221086171
0.2353798234988752 0.9805857528933832 0.9805857082907822
0.2401349714483475 0.9802968465389226 0.9803068270992502
0.2401349714483475 0.9803069090121221 0.9802967483133040
0.2448901193978197 0.9803252239913103 0.9803251916109783
0.2496452673472919 0.9799446473028129 0.9799446137942806
0.2544004152967642 0.9797308247418121 0.9797307899701818
0.2591555632462363 0.9796635540609836 0.9796723915950738
0.2591555632462363 0.9796724301983691 0.9796635154230625
0.2639107111957086 0.9795021581036094 0.9795021242304187
0.2686658591451808 0.9792237909032356 0.9792237543037409
0.2734210070946531 0.9787670497746730 0.9788014080812323
0.2734210070946531 0.9788014430419250 0.9787670166340675
0.2781761550441253 0.9787421089851609 0.9787420792793097
0.2829313029935975 0.9784530123227025 0.9784529948274753
0.2876864509430697 0.9779925633047605 0.9780267934473840
0.2876864509430697 0.9780267997327425 0.9779925613721826
0.2924415988925420 0.9779388381545088 0.9779388455743833
0.2971967468420142 0.9775894159096007 0.9775894260005783
0.3019518947914864 0.9771684830531113 0.9771900783555617
0.3019518947914864 0.9771900731124628 0.9771684875108261
0.3067070427409586 0.9769161815394136 0.9769161759853514
0.3114621906904309 0.9765399890508818 0.9765604616542888
0.3114621906904309 0.9765604797276977 0.9765399689884448
0.3162173386399031 0.9764492140579603 0.9764491811123136
0.3209724865893754 0.9760021974073430 0.9760021489795246
0.3257276345388476 0.9754347816985527 0.9754801901583456
0.3257276345388476 0.9754802456011887 0.9754347222706456
0.3304827824883198 0.9751873665220813 0.9751872880284981
0.3352379304377920 0.9747018072235147 0.9747446905713485
0.3352379304377920 0.9747447771044693 0.9747017158883081
0.3399930783872642 0.9745771833916402 0.9745770729506393
0.3447482263367365 0.9740285002241678 0.9740283837596279
0.3495033742862087 0.9733113010446496 0.9733942163756433
0.3495033742862087 0.9733943368344737 0.9733111773101408
0.3542585222356809 0.9730156355225823 0.9730155115120878
0.3590136701851531 0.9723436810951899 0.9724175899304407
0.3590136701851531 0.9724177066560596 0.9723435648640333
0.3637688181346254 0.9719902792967479 0.9719901648618673
0.3685239660840976 0.9712358431974779 0.9713341310269722
0.3685239660840976 0.9713342359896606 0.9712357392118508
0.3732791140335698 0.9708461283012808 0.9708460245120186
0.3780342619830421 0.9699937575235975 0.9701236667934781
0.3780342619830421 0.9701237648855069 0.9699936593273220
0.3827894099325143 0.9695432747902466 0.9695431770447479
0.3875445578819865 0.9685746200400587 0.9687396410177135
0.3875445578819865 0.9687397343377098 0.9685745265082146
0.3922997058314587 0.9679938541655423 0.9679937645505394
0.3970548537809310 0.9670094404190491 0.9671649438772449
0.3970548537809310 0.9671650286361335 0.9670093564616420
0.4018100017304032 0.9666725372878460 0.9666724541971261
0.4065651496798754 0.9636701511107884 0.9643773008998822
0.4065651496798754 0.9643773826777420 0.9636700703781189
0.4113202976293477 0.9622239328468758 0.9622238570746361
0.4160754455788199 0.9617272321338641 0.9619170866008557
0.4160754455788199 0.9619171541373079 0.9617271674044772
0.4208305935282921 0.9607342532563219 0.9607341919730196
0.4255857414777643 0.9598781249301652 0.9600959622259909
0.4255857414777643 0.9600960205809127 0.9598780695228134
0.4303408894272365 0.9589305858458961 0.9589305375566752
0.4350960373767088 0.9580819215633490 0.9583011242876387
0.4350960373767088 0.9583011672454923 0.9580818828235593
0.4398511853261810 0.9571837036464612 0.9571836694697896
0.4446063332756532 0.9563236791421748 0.9565447270722328
0.4446063332756532 0.9565447581691332 0.9563236510422509
0.4493614812251255 0.9554624203185462 0.9554623966983998
0.4541166291745977 0.9545927026252635 0.9548162692837374
0.4541166291745977 0.9548162908443667 0.9545926833079607
0.4588717771240700 0.9537544564692727 0.9537544429303106
0.4636269250735421 0.9528758984818478 0.9531015300795521
0.4636269250735421 0.9531015402795096 0.9528758909067767
0.4683820730230144 0.9520471560871455 0.9520471554008423
0.4731372209724866 0.9511647119880708 0.9513908928119789
0.4731372209724866 0.9513908905554146 0.9511647166856662
0.4778923689219588 0.9503325121122645 0.9503325222669005
0.4826475168714310 0.9494501120283783 0.9496758370943691
0.4826475168714310 0.9496758255805187 0.9494501250834748
0.4874026648209033 0.9486034153052469 0.9486034296472843
0.4921578127703756 0.9477230767208195 0.9479489207867352
0.4921578127703756 0.9479489088431462 0.9477230881578491
0.4969129607198478 0.9468542425403118 0.9468542499494647
0.5016681086693200 0.9459756047035625 0.9462032783196539
0.5016681086693200 0.9462032753146190 0.9459756060949290
0.5064232566187922 0.9450758390928302 0.9450758371273791
0.5111784045682645 0.9442067361672113 0.9444341539772628
0.5111784045682645 0.9444341562896159 0.9442067341533699
0.5159335525177366 0.9428906920584996 0.9432734779115850
0.5159335525177366 0.9432734771277191 0.9428906950665059
0.5206887004672088 0.9423568737283250 0.9423568835539239
0.5254438484166811 0.9409556817577136 0.9413357271257917
0.5254438484166811 0.9413357101580607 0.9409557015980322
0.5301989963661533 0.9405875603047135 0.9405875865631501
0.5349541443156256 0.9396229713164391 0.9399272297674028
0.5349541443156256 0.9399272036222743 0.9396229980047052
0.5397092922650978 0.9386440167195160 0.9386440485928892
0.5444644402145699 0.9376866833244046 0.9379508975415618
0.5444644402145699 0.9379508703238796 0.9376867095663640
0.5492195881640423 0.9366539938583327 0.9366540175791697
0.5539747361135146 0.9357498001868467 0.9359928478999014
0.5539747361135146 0.9359928304455462 0.9357498160277764
0.5587298840629866 0.9346595253064895 0.9346595325214678
0.5634850320124589 0.9337256961415948 0.9339717582041516
0.5634850320124589 0.9339717568115741 0.9337256955108482
0.5682401799619310 0.9326229116217005 0.9326229000961348
0.5729953279114034 0.9316402060878141 0.9318970335946942
0.5729953279114034 0.9318970492017541 0.9316401885558947
0.5777504758608757 0.9305368963868209 0.9305368694401833
0.5825056238103478 0.9294879529614987 0.9297606992258838
0.5825056238103478 0.9297607265153729 0.9294879251161934
0.5872607717598201 0.9283885510480899 0.9283885214839952
0.5920159197092921 0.9272681532592534 0.9275590261667678
0.5920159197092921 0.9275590510394156 0.9272681301465971
0.5967710676587645 0.9261700045664857 0.9261699868554759
0.6015262156082368 0.9249779443960386 0.9252870366449127
0.6015262156082368 0.9252870475031789 0.9249779367489673
0.6062813635577089 0.9238696638111616 0.9238696608529773
0.6110365115071812 0.9226177603314449 0.9229410288757904
0.6110365115071812 0.9229410257388450 0.9226177669562510
0.6157916594566534 0.9214752173508245 0.9214752240601446
0.6205468074061257 0.9201854811160818 0.9205165130020936
0.6205468074061257 0.9205164994192850 0.9201854982190103
0.6253019553555980 0.9189937950257075 0.9189938141258466
0.6300571033050700 0.9176634723693572 0.9180070897523749
0.6300571033050700 0.9180070641246617 0.9176635004381544
0.6348122512545423 0.9164093455103575 0.9164093780144633
0.6395673992040145 0.9150342986308465 0.9153901270973704
0.6395673992040145 0.9153900896533975 0.9150343386729045
0.6443225471534868 0.9137187265490270 0.9137187699717090
0.6490776951029591 0.9122963360355480 0.9126662906839362
0.6490776951029591 0.9126662455616807 0.9122963822251557
0.6538328430524312 0.9109075474836196 0.9109075933292499
0.6585879910019035 0.9094401099391397 0.9098267128629178
0.6585879910019035 0.9098266678236653 0.9094401547081121
0.6633431389513756 0.9079611165531071 0.9079611580593232
0.6680982869008479 0.9064606156535466 0.9068622626060364
0.6680982869008479 0.9068622238903381 0.9064606530714369
0.6728534348503202 0.9042248773027476 0.9048937533316664
0.6728534348503202 0.9048937221204062 0.9042249061814996
0.6776085827997923 0.9032426896703766 0.9032427129430827
0.6823637307492646 0.9008329687957921 0.9015114022667581
0.6823637307492646 0.9015113858715902 0.9008329826017288
0.6871188786987368 0.8999766039768816 0.8999766101297501
0.6918740266482091 0.8984006568948772 0.8989020721376711
0.6918740266482091 0.8989020708746722 0.8984006558908406
0.6966291745976814 0.8964989733613923 0.8964989629946161
0.7013843225471534 0.8947879430406996 0.8952349806461333
0.7013843225471534 0.8952349930949142 0.8947879294948473
0.7061394704966258 0.8927637642787691 0.8927637483636465
0.7108946184460979 0.8910487133846684 0.8914865214769055
0.7108946184460979 0.8914865354018212 0.8910486999328383
0.7156497663955702 0.8888941312204489 0.8888941217275321
0.7204049143450424 0.8870613019745414 0.8875231356539404
0.7204049143450424 0.8875231414231083 0.8870612973121234
0.7251600622945146 0.8848213281687460 0.8848213291934951
0.7299152102439870 0.8828298352030475 0.8833302592420392
0.7299152102439870 0.8833302553921321 0.8828298399661205
0.7346703581934590 0.8805144081338727 0.8805144170317420
0.7394255061429313 0.8783287147341642 0.8788788885131253
0.7394255061429313 0.8788788777348185 0.8783287262719733
0.7441806540924035 0.8759375964771586 0.8759376115323072
0.7489358020418757 0.8735308722097328 0.8741397123252960
0.7489358020418757 0.8741396957119693 0.8735308896473396
0.7536909499913481 0.8710539185598900 0.8710539387932283
0.7584460979408202 0.8684048170479738 0.8690791639661742
0.7584460979408202 0.8690791446711367 0.8684048364482519
0.7632012458902925 0.8658157666742945 0.8658157863024210
0.7679563938397647 0.8629193997242086 0.8636602591562800
0.7679563938397647 0.8636602446894188 0.8629194127233009
0.7727115417892368 0.8601601042331688 0.8601601134509521
0.7774666897387092 0.8570328381652034 0.8578358280582049
0.7774666897387092 0.8578358256465921 0.8570328384315959
0.7822218376881813 0.8540570164633629 0.8540570111446008
0.7869769856376536 0.8506502634265802 0.8515374891507238
0.7869769856376536 0.8515375002703429 0.8506502499534198
0.7917321335871258 0.8474157173872184 0.8474156985558753
0.7964872815365980 0.8436862857381751 0.8446668913011230
0.7964872815365980 0.8446669146340617 0.8436862600527687
0.8012424294860704 0.8401461441187014 0.8401461134529109
0.8059975774355425 0.8360351452902139 0.8371327957021334
0.8059975774355425 0.8371328299128119 0.8360351086203832
0.8107527253850147 0.8320999023728040 0.8320998605851914
0.8155078733344869 0.8275549554052004 0.8287937970057675
0.8155078733344869 0.8287938419720792 0.8275549076819795
0.8202630212839591 0.8230794787940435 0.8230794261469370
0.8250181692334315 0.8180018430389893 0.8194255688011187
0.8250181692334315 0.8194256237906573 0.8180017852211938
0.8297733171829036 0.8106986382725506 0.8129177628059028
0.8297733171829036 0.8129178243117829 0.8106985767516802
0.8345284651323759 0.8068135533778044 0.8068134864121966
0.8392836130818481 0.7981611829656065 0.8004611755564122
0.8392836130818481 0.8004612412435078 0.7981611202745198
0.8440387610313203 0.7936642889369406 0.7936642265300671
0.8487939089807927 0.7877274688752146 0.7896164028606801
0.8487939089807927 0.7896164609863537 0.7877274114766997
0.8535490569302647 0.7777908870129145 0.7777908341400529
0.8583042048797370 0.7694656528735063 0.7716155980251725
0.8583042048797370 0.7716156432989496 0.7694656092483559
0.8630593528292092 0.7561996729625184 0.7561996417463029
0.8678145007786814 0.7438048177531852 0.7471266260544678
0.8678145007786814 0.7471266492302443 0.7438047971854722
0.8725696487281538 0.7200921407576374 0.7200921379628842
0.8773247966776259 0.7183401341584731 0.7196880614223816
0.8773247966776259 0.7196880591135126 0.7183401378993092
0.8820799446270982 0.6980006120793513 0.6980006338524626
0.8868350925765703 0.6856704958497709 0.6890918079393639
0.8868350925765703 0.6890917845409925 0.6856705202021618
0.8915902405260425 0.6533562198480906 0.6533562701503901
0.8963453884755149 0.6412346278358195 0.6412346815880823
0.9011005364249870 0.6302851416346263 0.6357137236027447
0.9011005364249870 0.6357136689172556 0.6302851969454046
0.9058556843744593 0.6103839600358125 0.6103840201026854
0.9106108323239315 0.5986726378188836 0.5986726906744102
0.9153659802734038 0.5873557945654566 0.5922174609903512
0.9153659802734038 0.5922174087251546 0.5873558465199370
0.9201211282228761 0.5708727335883166 0.5708727847895713
0.9248762761723481 0.5603209766360053 0.5603210300476745
0.9296314241218204 0.5531866156552698 0.5564105752949369
0.9296314241218204 0.5564105163728057 0.5531866757550006
0.9343865720712925 0.5257539816692394 0.5257540333951812
0.9391417200207649 0.5134695475374138 0.5134695878001203
0.9438968679702372 0.5083266458890918 0.5083266689288444
0.9486520159197093 0.5141496150021525 0.5145429987859149
0.9486520159197093 0.5145429792433227 0.5141496339667239
0.9534071638691816 0.4910013009093706 0.4910013263569557
0.9581623118186536 0.4701046802663129 0.4701046891141566
0.9629174597681260 0.4530321307398814 0.4530321205096038
0.9676726077175983 0.4399008811517048 0.4399008593395311
0.9724277556670704 0.4277901337931879 0.4277901080117694
0.9771829036165427 0.4170528743676952 0.4170528562091841
0.9819380515660148 0.4154321382027147 0.4154321192108266
0.9866931995154872 0.4035612398298836 0.4035612185161238
0.9914483474649595 0.3896948838847794 0.3896948600132696
0.9962034954144315 0.3758086913321471 0.3758086643038969
1.0009586433639039 0.3628386152374484 0.3628385854757196
1.0057137913133760 0.3508841730320575 0.3508841424779984
1.0104689392628483 0.3404897917115410 0.3404897627766747
1.0152240872123206 0.3291840089966979 0.3291839826780231
1.0199792351617927 0.2944276452277454 0.2944276105242298
1.0247343831112650 0.2977070972308007 0.2977070716853868
1.0294895310607370 0.2957043505441893 0.2957043339890922
1.0342446790102093 0.2876799055102512 0.2876798934868544
1.0389998269596816 0.2778861479577974 0.2778861387136475
1.0437549749091539 0.2686163799140938 0.2686163729741808
1.0485101228586262 0.2590325904908113 0.2577920890488559
1.0485101228586262 0.2577920920499037 0.2590325868598753
1.0532652708080983 0.2507841586697849 0.2507841591000431
1.0580204187575706 0.2358587164033659 0.2358587139699724
1.0627755667070429 0.2423374811681909 0.2423374922104517
1.0675307146565149 0.2509938400408653 0.2509938514270785
1.0722858626059872 0.2558630455702173 0.2563823381163821
1.0722858626059872 0.2563823194865892 0.2558630628148840
1.0770410105554593 0.2592551749632053 0.2592552002725148
1.0817961585049316 0.2635569173812538 0.2635569439442532
1.0865513064544039 0.2642368082025597 0.2642368410748330
1.0913064544038762 0.2651516593493633 0.2651516949623109
1.0960616023533483 0.2666553187006767 0.2670175224984522
1.0960616023533483 0.2670174816463169 0.2666553587707815
1.1008167503028208 0.2689542029758560 0.2689542474675398
1.1055718982522929 0.2712407595416608 0.2712408048133715
1.1103270462017649 0.2722374622950537 0.2722375102036383
1.1150821941512372 0.2735398569497250 0.2735399064008818
1.1198373421007095 0.2748755949645277 0.2748756438591005
1.1245924900501816 0.2762949745439229 0.2764440793418963
1.1245924900501816 0.2764440344638066 0.2762950198051519
1.1293476379996539 0.2780471323761275 0.2780471750433799
1.1341027859491264 0.2785854505688773 0.2785854898701332
1.1388579338985985 0.2794118167690985 0.2794118514294028
1.1436130818480705 0.2802880390002110 0.2802880678924732
1.1483682297975430 0.2811207523006057 0.2812118335798168
1.1483682297975430 0.2812118089301295 0.2811207771011442
1.1531233777470151 0.2821852778374568 0.2821852988704499
1.1578785256964872 0.2824055911657737 0.2824056115116070
1.1626336736459595 0.2828135712306541 0.2828135867699333
1.1673888215954318 0.2832374303618451 0.2832374414699913
1.1721439695449039 0.2835540833571650 0.2835882973741957
1.1721439695449039 0.2835882925377720 0.2835540891593192
1.1768991174943761 0.2839872696308409 0.2839872816674598
1.1816542654438487 0.2840073081423886 0.2840073153988266
1.1864094133933207 0.2839896020692360 0.2839895972797715
1.1911645613427928 0.2839448260207657 0.2839448417752700
1.1959197092922653 0.2838593538285685 0.2838113127699933
1.1959197092922653 0.2838112834470983 0.2838593834251759
1.2006748572417374 0.2835484728427174 0.2835484965475935
1.2054300051912095 0.2834044262854534 0.2834044387656368
1.2101851531406818 0.2831418060494861 0.2831418358302720
1.2149403010901541 0.2826708713480880 0.2826708875119110
1.2196954490396261 0.2822191326099861 0.2821054137421862
1.2196954490396261 0.2821054051669970 0.2822191407255661
1.2244505969890984 0.2814902028450450 0.2814902163392753
1.2292057449385709 0.2809167943871225 0.2809168198224959
1.2339608928880430 0.2804615007233406 0.2804615227322770
1.2387160408375151 0.2797380985465057 0.2797381207320755
1.2434711887869876 0.2789865143265523 0.2788083314024238
1.2434711887869876 0.2788083106043374 0.2789865357530183
1.2482263367364597 0.2778524744975092 0.2778524915154857
1.2529814846859317 0.2769212533250375 0.2769212711044341
1.2577366326354040 0.2762704016826075 0.2762704175368103
1.2624917805848763 0.2753390866673901 0.2753390969667813
1.2672469285343484 0.2743561401309230 0.2743561483218557
1.2720020764838207 0.2730882069352356 0.2729563194191802
1.2720020764838207 0.2729563114072446 0.2730882145916976
1.2767572244332932 0.2717054595868337 0.2717054674578452
1.2815123723827653 0.2709002062270776 0.2709002118239496
1.2862675203322373 0.2698055655839840 0.2698055707766720
1.2910226682817099 0.2686368569803079 0.2686368615553529
1.2957778162311819 0.2672065989179775 0.2670440020715046
1.2957778162311819 0.2670439992868833 0.2672066018595196
1.3005329641806540 0.2655282184848622 0.2655282224430843
1.3052881121301263 0.2646196004140620 0.2646196055630060
1.3100432600795986 0.2633953166084105 0.2633953203805158
1.3147984080290707 0.2620744488451633 0.2620744509803816
1.3195535559785430 0.2605473211467434 0.2603596588131647
1.3195535559785430 0.2603596551578319 0.2605473245976137
1.3243087039280155 0.2586326689534977 0.2586326712849280
1.3290638518774875 0.2576591301566412 0.2576591336539052
1.3338189998269596 0.2563389212423750 0.2563389276373763
1.3385741477764321 0.2549072923635187 0.2549073002791192
1.3433292957259042 0.2533232569192182 0.2531157740928605
1.3433292957259042 0.2531157642536066 0.2533232668039193
1.3480844436753763 0.2511985765715052 0.2511985813038249
1.3528395916248486 0.2502389710479215 0.2502389755541740
1.3575947395743209 0.2488833274382448 0.2488833345555011
1.3623498875237929 0.2472585751223410 0.2472585815918812
1.3671050354732655 0.2458491749263237 0.2455293841903487
1.3671050354732655 0.2455293786211762 0.2458491804861322
1.3718601834227377 0.2437677157861531 0.2437677214781214
1.3766153313722098 0.2420605693032823 0.2420605747491832
1.3813704793216819 0.2407485955202226 0.2407485964059329
1.3861256272711544 0.2395114445686439 0.2395114461527136
1.3908807752206265 0.2381873261493577 0.2378528747217787
1.3908807752206265 0.2378528713511369 0.2381873293860823
1.3956359231700985 0.2360248350611554 0.2360248385235603
1.4003910711195708 0.2341642611717024 0.2341642592298995
1.4051462190690431 0.2328032805417077 0.2328032806032235
1.4099013670185152 0.2315851317724130 0.2315851337256853
1.4146565149679877 0.2302357655957049 0.2299062060034358
1.4146565149679877 0.2299062051155196 0.2302357667738756
1.4194116629174600 0.2281160448242582 0.2281160444489070
1.4241668108669321 0.2261424376745332 0.2261424383339189
1.4289219588164042 0.2247769757255353 0.2247769739767900
1.4336771067658765 0.2236201307650829 0.2236201288934161
1.4384322547153487 0.2222422033747865 0.2222422025999234
1.4431874026648208 0.2204304031616858 0.2202256713095325
1.4431874026648208 0.2202256710478437 0.2204304035539014
1.4479425506142931 0.2181736250554489 0.2181736223605332
1.4526976985637654 0.2168327326150885 0.2168327306285004
1.4574528465132375 0.2157225716247585 0.2157225697025586
1.4622079944627095 0.2143670191320821 0.2143670165370376
1.4669631424121823 0.2126310095272395 0.2124251155353300
1.4669631424121823 0.2124251190451637 0.2126310059841680
1.4717182903616544 0.2103343180460620 0.2103343147607953
1.4764734383111264 0.2093168754674521 0.2093168721758958
1.4812285862605987 0.2080410495912003 0.2080410473606835
1.4859837342100710 0.2065963674155412 0.2065963663907314
1.4907388821595431 0.2049619666431351 0.2047572526066545
1.4907388821595431 0.2047572520478518 0.2049619671189864
1.4954940301090154 0.2026722325266342 0.2026722314414537
1.5002491780584877 0.2017722105945378 0.2017722111848489
1.5050043260079597 0.2005509888149334 0.2005509897261233
1.5097594739574320 0.1991522095776405 0.1991522109943696
1.5145146219069046 0.1975981431632934 0.1973954835491676
1.5145146219069046 0.1973954812776472 0.1975981452582873
1.5192697698563766 0.1953229663937699 0.1953229693754112
1.5240249178058487 0.1945298932012603 0.1945298968177462
1.5287800657553210 0.1933772726550933 0.1933772764210505
1.5335352137047933 0.1919149839096003 0.1919149874255980
1.5382903616542654 0.1906380145913061 0.1903583129544069
1.5382903616542654 0.1903583098597273 0.1906380177805851
1.5430455096037377 0.1887995981308049 0.1887996006581859
1.5478006575532099 0.1870951548290534 0.1870951569712528
1.5525558055026822 0.1858785516930456 0.1858785535450951
1.5573109534521543 0.1849034348032286 0.1849034359587034
1.5620661014016268 0.1838759327954751 0.1836097806284386
1.5620661014016268 0.1836097804559224 0.1838759330947196
1.5668212493510989 0.1821322754992369 0.1821322749824409
1.5715763973005710 0.1804070328281086 0.1804070318127979
1.5763315452500433 0.1791884342980546 0.1791884329330085
1.5810866931995156 0.1782533163777969 0.1782533147142034
1.5858418411489876 0.1772318275900848 0.1769774959441771
1.5858418411489876 0.1769774977392664 0.1772318258875188
1.5905969890984599 0.1755741366891747 0.1755741345471441
1.5953521370479322 0.1738041081572969 0.1738041079601308
1.6001072849974045 0.1726057159519130 0.1726057156953177
1.6048624329468766 0.1717345124824596 0.1717345114606102
1.6096175808963491 0.1707215439850227 0.1707215421048523
1.6143727288458212 0.1693369808157141 0.1691672220051521
1.6143727288458212 0.1691672231894969 0.1693369804857333
1.6191278767952932 0.1673780382021193 0.1673780432552692
1.6238830247447655 0.1662263715234058 0.1662263426572190
1.6286381726942378 0.1654057095355127 0.1654057310395048
1.6333933206437099 0.1644258425694840 0.1644258312554828
1.6381484685931822 0.1631149968427910 0.1629453330490662
1.6381484685931822 0.1629453169413123 0.1631149941211967
1.6429036165426547 0.1611526005345618 0.1611532730561537
1.6476587644921268 0.1600613649754983 0.1600600990541674
1.6524139124415989 0.1592926339015536 0.1592948863880622
1.6571690603910714 0.1583509696764258 0.1583482076144392
1.6619242083405434 0.1570890276478292 0.1569350368278730
1.6619242083405434 0.1569242279399966 0.1571019384129958
1.6666793562900155 0.1551136346313862 0.1551612819783641
1.6714345042394878 0.1544164065052269 0.1541279424682332
1.6761896521889601 0.1535373616886102 0.1534391964661586
1.6809448001384322 0.1523817301980456 0.1524485743457493
1.6856999480879045 0.1513430879563154 0.1511992034700400
1.6856999480879045 0.1511172493772222 0.1514312232073859
1.6904550960373770 0.1498452717702015 0.1498952322614228
1.6952102439868491 0.1483955019483216 0.1484379132116875
1.6999653919363211 0.1473879231722895 0.1474191706362172
1.7047205398857936 0.1465265882787296 0.1465610024552199
1.7094756878352657 0.1457934547319646 0.1456224062309838
1.7094756878352657 0.1456008942159032 0.1458180050730333
1.7142308357847378 0.1445058595142923 0.1445120031548010
1.7189859837342101 0.1430721379129817 0.1431210230439749
1.7237411316836824 0.1421818831707592 0.1421267768023704
1.7284962796331544 0.1412141460595084 0.1413484654293560
1.7332514275826267 0.1411716154631786 0.1404292046173569
1.7332514275826267 0.1991587252386916 0.1406170507609959
1.7380065755320993 0.4467269608204024 0.1393704210152962
1.7427617234815713 0.5695172290684635 0.1379806622681137
1.7475168714310434 0.6090724669887410 0.1370256075682527
1.7522720193805159 0.6182521668362845 0.1363200531083469
1.7570271673299880 0.6274920804298063 0.1354488087037355
1.7570271673299880 0.6282903367272333 0.1356221604253877
1.7617823152794601 0.6311405458379299 0.1344784384069608
1.7665374632289323 0.6325273937230736 0.1331141047438274
1.7712926111784046 0.6409311892068388 0.1322036165116655
1.7760477591278767 0.6441014960398924 0.1315670999348656
1.7808029070773490 0.6399777023607029 0.1308931816016225
1.7855580550268215 0.6546055349734252 0.1298374527304119
1.7855580550268215 0.6511847116820833 0.1299592747262991
1.7903132029762936 0.6384061091862379 0.1285023427687942
1.7950683509257657 0.6050673692736966 0.1276415865908043
1.7998234988752382 0.5668537521868066 0.1270598934113409
1.8045786468247103 0.5144764761312683 0.1264216806436721
1.8093337947741823 0.4436485207751057 0.1254270545551376
1.8093337947741823 0.4302689047752800 0.1255461450357262
1.8140889427236546 0.3747782290620206 0.1241199728692227
1.8188440906731269 0.1425415055498782 0.1233077109858221
1.8235992386225990 0.2126082802782987 0.1227821035032382
1.8283543865720713 0.2146639911968421 0.1221703968462879
1.8331095345215438 0.2155296572628617 0.1212250168167906
1.8331095345215438 0.2155928527357615 0.1213406966674444
1.8378646824710159 0.2166720340239630 0.1199421138467116
1.8426198304204879 0.2161445121877701 0.1191717407599025
1.8473749783699602 0.2159043818221729 0.1187185697110696
1.8521301263194325 0.2156862035953644 0.1180703471560689
1.8568852742689046 0.2155821574981896 0.1172329378112993
1.8568852742689046 0.2155964751176562 0.1173924309029316
1.8616404222183769 0.2157116403903174 0.1163311056313989
1.8663955701678492 0.2155916340191225 0.1152523173495867
1.8711507181173213 0.2152422072943849 0.1145233825049373
1.8759058660667933 0.2149970377457935 0.1138636874551129
1.8806610140162661 0.2145080301654634 0.1132550863142000
1.8806610140162661 0.2144525692611594 0.1133798682717839
1.8854161619657381 0.2141705330561472 0.1125356849080332
1.8901713099152102 0.2140970590350403 0.1115355735813209
1.8949264578646825 0.2137874542797172 0.1108144343192472
1.8996816058141548 0.2138176075108423 0.1102449101963802
1.9044367537636269 0.2137915153522706 0.1096212435410353
1.9044367537636269 0.2137914841793468 0.1097471115002717
1.9091919017130992 0.2136745318708778 0.1089043248300291
1.9139470496625715 0.2136025556063308 0.1078795332233502
1.9187021976120435 0.2137903036019114 0.1071756126221345
1.9234573455615156 0.2137704648726820 0.1066560682830493
1.9282124935109883 0.2138820073501196 0.1060591801958707
1.9282124935109883 0.2138888248626672 0.1061761157093173
1.9329676414604604 0.2138410836314151 0.1053979853825357
1.9377227894099325 0.2138196795432021 0.1043866583506659
1.9424779373594048 0.2140048418940267 0.1037071789532217
1.9472330853088771 0.2139713434085989 0.1032392746348851
1.9519882332583491 0.2140475447884068 0.1027696988570124
1.9567433812078214 0.2141271725950768 0.1020357035358398
1.9567433812078214 0.2141394980015316 0.1021238135454592
1.9614985291572937 0.2142157584752528 0.1010364862831376
1.9662536771067658 0.2142199358933458 0.1003869033315675
1.9710088250562379 0.2141264194307312 0.0999609760171247
1.9757639730057106 0.2139060815977284 0.0995083443299948
1.9805191209551827 0.2138497472986199 0.0988159116674054
1.9805191209551827 0.2137276845015099 0.0989047090115778
1.9852742689046547 0.2131071282714861 0.0978212479513456
1.9900294168541270 0.2125755615898092 0.0972113817771823


==> figures/SI/tvc_pw_lower_das.txt <==
0.0033112582781456568 0.9714246294544308
0.10927152317880832 0.9736794386628825
0.2019867549668874 0.9688071586250392
0.304635761589404 0.9663040050457271
0.4238410596026492 0.9542573320719018
0.519867549668874 0.9374763481551562
0.6059602649006623 0.915945285398928
0.6920529801324502 0.8872713654998422
0.7649006622516558 0.8586132134973196
0.8178807947019868 0.8180739514348786
0.8509933774834438 0.7727964364553769
0.8675496688741721 0.7156338694418166
0.8741721854304635 0.6632450331125828
0.9039735099337747 0.6179714601072216
0.9271523178807944 0.5536581520025229
0.9536423841059597 0.4893409019236834
0.986754966887417 0.42263481551561033
1.0132450331125828 0.3606985178177233
1.0430463576158944 0.308282087669505
1.0662251655629138 0.26301639861242526
1.1324503311258278 0.28436613055818366
1.2052980132450333 0.28666035950804175
1.2980132450331128 0.2675023651844845
1.3973509933774835 0.23405077262693164
1.4867549668874174 0.2101348155156103
1.569536423841059 0.18384578997161788
1.6622516556291385 0.15992589088615586
1.7483443708609274 0.14077578051087994
1.8245033112582778 0.12878035320088302
1.903973509933775 0.11440003153579331
1.9172185430463569 0.1596223588773259
1.93046357615894 0.1881780195521918
1.9768211920529803 0.2119323557237465



==> figures/SI/tvc_pw_lower_waithe.txt <==
1.1092715231788082 0.28915562913907294
1.1556291390728475 0.2938623462630086
1.198675496688742 0.2890491958372753
1.2417218543046353 0.28661699779249444
1.2913907284768211 0.26751024913276583
1.3344370860927157 0.2555542415641755
1.3708609271523173 0.24598707032481873
1.4139072847682117 0.22926915799432349
1.4569536423841059 0.22207505518763812
1.5033112582781456 0.2005912961210975
1.5496688741721854 0.1886313465783664
1.5894039735099341 0.17906023336486918
1.6291390728476818 0.16710816777041954
1.672185430463576 0.15753311258278171
1.7152317880794705 0.1455771050141911
1.758278145695364 0.13362109744560086
1.8410596026490067 0.1216177861873228
1.887417218543046 0.11680069378744873
1.9304635761589404 0.1596065909807631
1.9735099337748345 0.2095553453169349



==> figures/SI/tvc_pw_upper_das.txt <==
-0.0032113467585468754 0.9690514327092985
0.07281413937087505 0.9713418785591444
0.14884749644823464 0.9712513626578618
0.24802931141011958 0.9687523366876691
0.3637637298848084 0.959090748094247
0.47952963215124783 0.9399053124963107
0.578766543748696 0.9207395542682185
0.6681018028406248 0.8968236789597757
0.7508648204046452 0.8610108658436278
0.8237970239945844 0.7990192798869732
0.8604048028524311 0.725166175388333
0.8804993329371619 0.6465708247572798
0.9137855717653353 0.5774835792348653
0.9371150614524257 0.5203129488899997
0.9637660911691897 0.4583764595689082
0.9970365881014875 0.3940511375487506
1.0270012868999876 0.329729751002562
1.0602717838322853 0.26540442898240457
1.1527632930471976 0.2867228914714342
1.2486629227190973 0.2770849157218249
1.3347002546251654 0.2507920141362224
1.410812321181901 0.22689188072365488
1.5133943856528356 0.19581737826595158
1.5231543610954776 0.2434248068666148
1.529592796508447 0.2957980944435042
1.5757401642666828 0.33621934757712535
1.6550242228422773 0.35279162845977347
1.7178186454885687 0.3574787779566231
1.767374133703792 0.36694359285160516
1.8072247431119361 0.3121342468880239
1.8107115730482992 0.25736819113809967
1.8042731376353305 0.20499490356121053
1.8670754312295597 0.20730109130693172
1.9431087883069187 0.20721057540564897
1.9926878893659554 0.20953250504724535


==> figures/SI/tvc_pw_upper_waithe.txt <==
0.436530643568058 0.9470993589112906
0.5489986186486369 0.9255368970361946
0.6581765374912923 0.8992164471328106
0.7674331658133244 0.8490863797181413
0.8869928649856942 0.6822773800762695
0.9971467813726144 0.3607176730329517
1.1098115301516334 0.27963116737964333
1.1494811077572122 0.2795839416920177
1.199068079764186 0.2795249095824855
1.2420513264515007 0.2770927866697625
1.2850503150346908 0.26989874025478255
1.3280493036178806 0.26270469383980255
1.371064034096946 0.2507487239225656
1.4140945064718862 0.23403083050307166
1.4537955678692156 0.22445975781093191
1.4968181692962188 0.21012282614256647
1.5431465688570196 0.19578195900023224
1.5824776957012814 0.2981160886111318
1.6253507491174692 0.3290174302142079
1.671608310146832 0.33610521883203004
1.7145836858862091 0.33605405767043534
1.7575039649900228 0.3526696287667404
1.843926973345034 0.20970960137584155
1.8869180909802865 0.2048965167119903
1.9298777248237888 0.2096072790526525
1.9728452296152275 0.21193707964218664
